Deep Structured Features for Semantic Segmentation

We propose a highly structured neural network architecture for semantic segmentation with an extremely small model size, suitable for low-power embedded and mobile platforms. Specifically, our architecture combines i) a Haar wavelet-based tree-like convolutional neural network (CNN), ii) a random layer realizing a radial basis function kernel approximation, and iii) a linear classifier. While stages i) and ii) are completely pre-specified, only the linear classifier is learned from data. We apply the proposed architecture to outdoor scene and aerial image semantic segmentation and show that the accuracy of our architecture is competitive with conventional pixel classification CNNs. Furthermore, we demonstrate that the proposed architecture is data efficient in the sense of matching the accuracy of pixel classification CNNs when trained on a much smaller data set.

==> acc_avg_nimg_ms.dat <==
50 63.05
100 67.437
150 68.653
200 69.716
250 70.111
300 70.408
350 71.052
400 71.05
450 71.35


==> acc_avg_nimg_ss.dat <==
50 63.08
100 65.719
150 67.466
200 67.655
250 67.842
300 68.089
350 68.425
400 67.954
450 68.634

